VisGym: Diverse, Customizable, Scalable Environments for Multimodal Agents

Modern Vision-Language Models (VLMs) remain poorly characterized in multi-step visual interactions, particularly in how they integrate perception, memory, and action over long horizons. We introduce VisGym, a gymnasium of 17 environments for evaluating and training VLMs. The suite spans symbolic puzzles, real-image understanding, navigation, and manipulation, and provides flexible controls over difficulty, input representation, planning horizon, and feedback. We also provide multi-step solvers that generate structured demonstrations, enabling supervised finetuning. Our evaluations show that all frontier models struggle in interactive settings, achieving low success rates in both the easy (46.6%) and hard (26.0%) configurations. Our experiments reveal notable limitations: models struggle to effectively leverage long context, performing worse with an unbounded history than with truncated windows. Furthermore, we find that several text-based symbolic tasks become substantially harder once rendered visually. However, explicit goal observations, textual feedback, and exploratory demonstrations in partially observable or unknown-dynamics settings for supervised finetuning yield consistent gains, highlighting concrete failure modes and pathways for improving multi-step visual decision-making. Code, data, and models can be found at: https://visgym.github.io/.

==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_0.txt <==
('move', [0, 1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_1.txt <==
('move', [-1, 0, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_10.txt <==
('move', [0, 0, -1])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_11.txt <==
('move', [0, 0, -1])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_12.txt <==
('move', [0, 0, -1])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_13.txt <==
('move', [0, 0, -1])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_14.txt <==
('move', [0, 0, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_15.txt <==
('gripper', 1)


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_16.txt <==
('gripper', 1)


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_17.txt <==
('gripper', 1)


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_18.txt <==
('move', [0, -1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_19.txt <==
('move', [0, -1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_2.txt <==
('move', [0, 1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_20.txt <==
('move', [0, -1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_21.txt <==
('move', [0, -1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_22.txt <==
('move', [0, -1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_23.txt <==
('move', [0, -1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_24.txt <==
('move', [0, -1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_25.txt <==
('move', [1, 0, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_26.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_3.txt <==
('move', [-1, 0, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_4.txt <==
('move', [0, 1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_5.txt <==
('move', [-1, 0, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_6.txt <==
('move', [0, 1, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_7.txt <==
('move', [0, 0, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_8.txt <==
('gripper', 0)


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/action_9.txt <==
('move', [0, 0, 0])


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_0.txt <==
You are controlling a robotic arm to pick up a grey cube and place it at the target 3D position. The robot end-effector (gripper) and the cube are visible in the image. The left image is a front view of the robot, and the right image moving camera attached to the gripper. Your goal is to grasp the cube and move it to the red target marker. Each action moves the end-effector by a fixed step size in the specified direction.

Available actions:
1. 'move': Move the end-effector in 3D space. Format: `('move', [x, y, z])` where each element is -1, 0, or 1:
   - x: -1=left, 0=no change, 1=right
   - y: -1=backward, 0=no change, 1=forward
   - z: -1=down, 0=no change, 1=up
2. 'gripper': Control the gripper (sticky behavior). Format: `('gripper', value)` where value is:
   - 0: open the gripper
   - 1: close the gripper
Note: Gripper state is sticky - once set, it continues until changed.
3. 'stop': End the pick and place session. Format: `('stop', 'stop')`

Success: You succeed when you pick up the cube and place it at the target position (red marker).

Please respond with exactly one action and its arguments in the specified format. For example:
- To move right and up: `('move', [1, 0, 1])`
- To move forward: `('move', [0, 1, 0])`
- To move down and left: `('move', [-1, 0, -1])`
- To stay in place: `('move', [0, 0, 0])`
- To open gripper: `('gripper', 0)`
- To close gripper: `('gripper', 1)`
- To stop: `('stop', 'stop')`

Gripper Behavior: The gripper has sticky behavior - once you open or close it, 

Feedback: Action executed successfully.
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_10.txt <==
Environment feedback: Action executed successfully. This is step 11. You are allowed to take 89 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_11.txt <==
Environment feedback: Action executed successfully. This is step 12. You are allowed to take 88 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_12.txt <==
Environment feedback: Action executed successfully. This is step 13. You are allowed to take 87 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_13.txt <==
Environment feedback: Action executed successfully. This is step 14. You are allowed to take 86 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_14.txt <==
Environment feedback: Action executed successfully. This is step 15. You are allowed to take 85 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_15.txt <==
Environment feedback: Action executed successfully. This is step 16. You are allowed to take 84 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_16.txt <==
Environment feedback: Action executed successfully. This is step 17. You are allowed to take 83 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_17.txt <==
Environment feedback: Action executed successfully. This is step 18. You are allowed to take 82 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_18.txt <==
Environment feedback: Action executed successfully. This is step 19. You are allowed to take 81 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_19.txt <==
Environment feedback: Action executed successfully. This is step 20. You are allowed to take 80 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_20.txt <==
Environment feedback: Action executed successfully. This is step 21. You are allowed to take 79 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_21.txt <==
Environment feedback: Action executed successfully. This is step 22. You are allowed to take 78 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_22.txt <==
Environment feedback: Action executed successfully. This is step 23. You are allowed to take 77 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_23.txt <==
Environment feedback: Action executed successfully. This is step 24. You are allowed to take 76 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_24.txt <==
Environment feedback: Action executed successfully. This is step 25. You are allowed to take 75 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_25.txt <==
Environment feedback: Action executed successfully. This is step 26. You are allowed to take 74 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_26.txt <==
Environment feedback: Action executed successfully. This is step 27. You are allowed to take 73 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_7.txt <==
Environment feedback: Action executed successfully. This is step 8. You are allowed to take 92 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_8.txt <==
Environment feedback: Action executed successfully. This is step 9. You are allowed to take 91 more steps.


==> cvpr2026/figures/appendix/FetchPickAndPlaceDiscrete-v4/prompt_9.txt <==
Environment feedback: Action executed successfully. This is step 10. You are allowed to take 90 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_0.txt <==
('move', [0, 0, -1])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_1.txt <==
('move', [1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_10.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_2.txt <==
('move', [-1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_3.txt <==
('move', [1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_4.txt <==
('move', [-1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_5.txt <==
('move', [1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_6.txt <==
('move', [-1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_7.txt <==
('move', [1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_8.txt <==
('move', [-1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/action_9.txt <==
('move', [1, 0, 0])


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_0.txt <==
You are controlling a robotic arm to reach a target 3D position. The left image is a front view of the robot, and the right image moving camera attached to the gripper. Your goal is to move it to the red target marker. Each action moves the end-effector by a fixed step size in the specified direction.

Available actions:
1. 'move': Move the end-effector in 3D space. Format: `('move', [x, y, z])` where each element is -1, 0, or 1:
   - x: -1=left, 0=no change, 1=right
   - y: -1=backward, 0=no change, 1=forward
   - z: -1=down, 0=no change, 1=up
2. 'stop': End the reaching session. Format: `('stop', 'stop')`

Success: You succeed when the end-effector reaches the target position (red marker).

Please respond with exactly one action and its arguments in the specified format. For example:
- To move right and up: `('move', [1, 0, 1])`
- To move forward: `('move', [0, 1, 0])`
- To move down and left: `('move', [-1, 0, -1])`
- To stay in place: `('move', [0, 0, 0])`
- To stop: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_10.txt <==
Environment feedback: Action executed successfully. This is step 11. You are allowed to take 89 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_7.txt <==
Environment feedback: Action executed successfully. This is step 8. You are allowed to take 92 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_8.txt <==
Environment feedback: Action executed successfully. This is step 9. You are allowed to take 91 more steps.


==> cvpr2026/figures/appendix/FetchReachDiscrete-v4/prompt_9.txt <==
Environment feedback: Action executed successfully. This is step 10. You are allowed to take 90 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/action_0.txt <==
('swap', ((2, 0), (0, 2)))


==> cvpr2026/figures/appendix/Jigsaw-v0/action_1.txt <==
('swap', ((2, 1), (1, 0)))


==> cvpr2026/figures/appendix/Jigsaw-v0/action_2.txt <==
('swap', ((0, 2), (1, 0)))


==> cvpr2026/figures/appendix/Jigsaw-v0/action_3.txt <==
('swap', ((1, 2), (1, 1)))


==> cvpr2026/figures/appendix/Jigsaw-v0/action_4.txt <==
('swap', ((2, 2), (0, 1)))


==> cvpr2026/figures/appendix/Jigsaw-v0/action_5.txt <==
('swap', ((1, 1), (0, 1)))


==> cvpr2026/figures/appendix/Jigsaw-v0/action_6.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/appendix/Jigsaw-v0/action_7.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_0.txt <==
You are solving a 3x3 jigsaw puzzle. The puzzle pieces are currently scrambled. Your goal is to rearrange the pieces to recover the image. 

Available actions:
1. 'swap': Swap two pieces by specifying their coordinates. Format: `('swap', ((row1, col1), (row2, col2)))` where coordinates start from (0,0) at the top-left corner.
2. 'reorder': Reorder all pieces at once. Format: `('reorder', [0, 1, 2, ..., 8])` where the list represents the desired order of pieces from top-left to bottom-right.
3. 'stop': End the puzzle solving session. Format: `('stop', 'stop')`

Please respond with exactly one action and its arguments in the specified format. For example:
- To swap two pieces: `('swap', ((0, 0), (1, 1)))`
- To reorder all pieces: `('reorder', [0, 1, 2, ..., 8])`
- To stop: `('stop', 'stop')`

Index-to-cell mapping (0-based rows/cols):
- Index = row * 3 + col.
- Row 0 covers indices 0..2, row 1 covers 3..5, etc.
Example for 2x2: (0,0)->0, (0,1)->1, (1,0)->2, (1,1)->3.

This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/Jigsaw-v0/prompt_7.txt <==
Environment feedback: Action executed successfully. This is step 8. You are allowed to take 92 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_0.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_1.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_10.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_11.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_12.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_13.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_14.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_15.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_16.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_2.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_3.txt <==
('move', 3)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_4.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_5.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_6.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_7.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_8.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/action_9.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_0.txt <==
You are navigating a 11x11 maze. The maze consists of walls (gray) and paths (white). You are represented by a blue circle, and your goal is to reach the red target square.

Available actions:
1. 'move': Move in one of four directions. Format: `('move', direction)` where direction is an integer:
   - 0=right, 1=up, 2=left, 3=down
2. 'stop': End the navigation session. Format: `('stop', 'stop')`

Success: You succeed if you reach the red target square.

Please respond with exactly one action and its arguments in the specified format. For example:
- To move right: `('move', 0)`
- To move up: `('move', 1)`
- To move left: `('move', 2)`
- To move down: `('move', 3)`
- To stop: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_10.txt <==
Environment feedback: Action executed successfully. This is step 11. You are allowed to take 89 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_11.txt <==
Environment feedback: Action executed successfully. This is step 12. You are allowed to take 88 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_12.txt <==
Environment feedback: Action executed successfully. This is step 13. You are allowed to take 87 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_13.txt <==
Environment feedback: Action executed successfully. This is step 14. You are allowed to take 86 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_14.txt <==
Environment feedback: Action executed successfully. This is step 15. You are allowed to take 85 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_15.txt <==
Environment feedback: Action executed successfully. This is step 16. You are allowed to take 84 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_16.txt <==
Environment feedback: Action executed successfully. This is step 17. You are allowed to take 83 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_7.txt <==
Environment feedback: Action executed successfully. This is step 8. You are allowed to take 92 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_8.txt <==
Environment feedback: Action executed successfully. This is step 9. You are allowed to take 91 more steps.


==> cvpr2026/figures/appendix/ToyMaze2DEnv-v0/prompt_9.txt <==
Environment feedback: Action executed successfully. This is step 10. You are allowed to take 90 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_0.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_1.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_10.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_11.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_12.txt <==
('turn', 1)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_13.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_14.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_15.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_16.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_17.txt <==
('turn', 1)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_18.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_19.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_2.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_3.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_4.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_5.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_6.txt <==
('turn', 2)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_7.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_8.txt <==
('move', 0)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/action_9.txt <==
('turn', 2)


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_0.txt <==
You are navigating a 9x9 3D maze environment. The maze consists of walls and open paths. You are given the first-person view from your current position and orientation.

Your goal is to reach the target location which ismarked by a red sphere.

Available actions:
1. 'move': Move one step forward in your current facing direction. Format: `('move', 0)`
2. 'turn': Rotate your view in the specified direction. Format: `('turn', direction)` where direction is 1 (left), 2 (right), or 3 (around).
3. 'stop': Stop the episode. Format: `('stop', 'stop')`

Success: You succeed when you reach the target location (red sphere).

Please respond with exactly one action and its arguments in the specified format. For example:
- To move forward: `('move', 0)`
- To turn left: `('turn', 1)`
- To turn right: `('turn', 2)`
- To turn around: `('turn', 3)`
- To stop: `('stop', 'stop')`

Note: If you try to move forward into a wall, you will remain in your current position. Turning actions do not change your position, only your facing direction.
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_10.txt <==
Environment feedback: Action executed successfully. This is step 11. You are allowed to take 89 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_11.txt <==
Environment feedback: Action executed successfully. This is step 12. You are allowed to take 88 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_12.txt <==
Environment feedback: Action executed successfully. This is step 13. You are allowed to take 87 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_13.txt <==
Environment feedback: Action executed successfully. This is step 14. You are allowed to take 86 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_14.txt <==
Environment feedback: Action executed successfully. This is step 15. You are allowed to take 85 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_15.txt <==
Environment feedback: Action executed successfully. This is step 16. You are allowed to take 84 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_16.txt <==
Environment feedback: Action executed successfully. This is step 17. You are allowed to take 83 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_17.txt <==
Environment feedback: Action executed successfully. This is step 18. You are allowed to take 82 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_18.txt <==
Environment feedback: Action executed successfully. This is step 19. You are allowed to take 81 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_19.txt <==
Environment feedback: Action executed successfully. This is step 20. You are allowed to take 80 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_7.txt <==
Environment feedback: Action executed successfully. This is step 8. You are allowed to take 92 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_8.txt <==
Environment feedback: Action executed successfully. This is step 9. You are allowed to take 91 more steps.


==> cvpr2026/figures/appendix/ToyMaze3DEnv-v0/prompt_9.txt <==
Environment feedback: Action executed successfully. This is step 10. You are allowed to take 90 more steps.


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/action_0.txt <==
('rotate', 25)


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/action_1.txt <==
('rotate', 73)


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/action_2.txt <==
('rotate', 15)


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/action_3.txt <==
('rotate', 17)


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/action_4.txt <==
('saturate', 12)


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/action_5.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/prompt_0.txt <==
You are performing a color-matching task. You see two images side by side:
- LEFT: A color wheel showing your current hue and saturation selection
- RIGHT: An image with a circular region colored with your current selection (gray outside the circle)

Your goal is to adjust the hue and saturation to match the original color that appears at the center of the circular region in the right image. The circle's border shows the exact target location.

Success criteria: You succeed when your color selection closely matches the target color in both hue and saturation.

Available actions:
1. 'rotate': Adjust the hue by rotating around the color wheel (circular motion). Format: `('rotate', angle)` where angle is an integer between -360 and 360 degrees.
2. 'saturate': Adjust the saturation by moving toward or away from the center of the wheel. Format: `('saturate', delta)` where delta is an integer between -255 and 255.
3. 'stop': Submit your final color choice when you're satisfied with the match. Format: `('stop', 'stop')`.

Please respond with exactly one action and its arguments in the specified format. For example:
- `('rotate', 30)` to rotate the hue +30 degrees clockwise
- `('rotate', -45)` to rotate the hue 45 degrees counter-clockwise
- `('saturate', 20)` to move away from center (increase saturation, more vivid)
- `('saturate', -30)` to move toward the center (decrease saturation, more muted)
- `('stop', 'stop')` to submit your answer when the colors match
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/colorization__ColorizationEnv-v2/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/action_0.txt <==
('mark', (0.2122, 0.5766))


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/action_1.txt <==
('mark', (0.4058, 0.5663))


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/action_2.txt <==
('mark', (0.8144, 0.6096))


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/action_3.txt <==
('mark', (0.6180, 0.6005))


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/action_4.txt <==
('mark', (0.4069, 0.7038))


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/action_5.txt <==
('guess', 5)


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/action_6.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/prompt_0.txt <==
You are solving a horse-counting task. Count the number of horse in the image. You can place dots to mark instances and then record your final count.

Available actions:
1. 'mark': Place a dot at normalized coordinates. Format: `('mark', (x, y))` where x and y are normalized coordinates between 0.0 and 1.0.
2. 'undo': Remove your last placed dot. Format: `('undo', 'undo')`
3. 'guess': Record your count guess. Format: `('guess', N)` where N is an integer between 5 and 30.
4. 'stop': End the counting session. Format: `('stop', 'stop')`

Success: You succeed if your final count guess matches the true number of objects.

Please respond with exactly one action and its arguments in the specified format. For example:
- To mark a point: `('mark', (0.5, 0.3))`
- To undo: `('undo', 'undo')`
- To guess count: `('guess', 5)`
- To stop: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/counting__LVISCountingEnv-v0/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/action_0.txt <==
('move', [7, 5, 0, 6])


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/action_1.txt <==
('undo', 'undo')


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/action_2.txt <==
('move', [2, 0, 1, 7])


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/action_3.txt <==
('move', [7, 5, 4, 8])


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/action_4.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/prompt_0.txt <==
You see an image of a broken matchstick equation.
Your goal is to fix the equation by moving ONE match per action.

Symbols (left->right) with indices:
[0:'0', 1:'-', 2:'7', 3:'3', 4:'/', 5:'3', 6:'=', 7:'9', 8:'9']

Available actions:
1. 'move': Remove one match from segment 'src_seg' of symbol at 'src_idx', then add it to segment 'dst_seg' of symbol at 'dst_idx'. Format: `('move', [src_idx, src_seg, dst_idx, dst_seg])` where:
   - src_idx, dst_idx ∈ [0, N−1], with src_idx ≠ dst_idx
   - src_seg, dst_seg ∈ matchstick_puzzles.TOTAL (e.g., {0..12})
   - The move must result in valid symbols at BOTH positions.
2. 'undo': Revert the last move (if any). Format: `('undo', 'undo')`
3. 'stop': Submit your current equation as final. Format: `('stop', 'stop')`

Success: The submitted equation must be mathematically correct (evaluated as lhs == rhs).

Segment legend (indices depend on symbol):
  0..6 : 7-seg digits (a,b,c,d,e,f,g), 6 is also the horizontal stroke used by '+'
  7    : plus vertical stroke (used by '+')
  8    : the multiply sign that goes from top left to bottom right
  9    : the multiply sign that goes from top right to bottom left
  11,12: equals upper/lower bars (used by '=')
A segment is valid for a symbol only if the resulting set of segments maps to a known glyph.

Please respond with exactly one action and its arguments in the specified format. For example:
- To move a match: `('move', [0, 6, 2, 0])`
- To undo: `('undo', 'undo')`
- To stop: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/match_equation__MatchEquation-v0/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/action_0.txt <==
('move', [-66.8, 46.2, -2.0])


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/action_1.txt <==
('move', [-158.3, 109.4, -4.7])


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/action_2.txt <==
('move', [-23.8, 16.5, -0.7])


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/action_3.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/prompt_0.txt <==
You see a blue stick and a red target stick on a canvas. Your goal is to move and rotate the blue stick to match the red target stick. Unit moves are in an *unknown* scale (could be tiny or huge).

Available actions:
1. 'move': Translate by dx,dy units (any real number) and rotate by dθ° (any real number). Format: `('move', [dx, dy, dθ])`
2. 'stop': Submit your current stick as final. You win (+1) if your stick is within 5px and 10° of the target. Format: `('stop', 'stop')`

Please respond with exactly one action and its arguments in the specified format. For example:
- Move right by 2 units and rotate 45°: `('move', [2, 0, 45])`
- Move diagonally and rotate: `('move', [1.5, -0.8, 90])`
- Finalize the stick position: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/match_move__MatchRotation-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/mental_rotation-3d_objaverse-v0/action_0.txt <==
('rotate', [-3.7, -91.2, 95.9])


==> cvpr2026/figures/appendix/mental_rotation-3d_objaverse-v0/action_1.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/mental_rotation-3d_objaverse-v0/prompt_0.txt <==
You are solving a 3D mental rotation task. Two panels are shown:
- Left: the target view of the object (identity orientation).
- Right: the current view that you can rotate.
Your job is to rotate the object on the right so it matches the left.

Available actions:
1. 'rotate': Apply an incremental Euler rotation (yaw, pitch, roll). Format: `('rotate', [d_roll, d_yaw, d_pitch])` with angles in degrees.
2. 'stop': Submit your final orientation. Format: `('stop', 'stop')`

Success: You succeed if the final rotation error is less than or equal to 5.0°.

Note: Rotations are applied in the world (extrinsic) axes

For example:
- Roll by 15°: `('rotate', [15, 0, 0])`
- To submit: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/mental_rotation-3d_objaverse-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/mental_rotation_3d__mental_rotation-3d/action_0.txt <==
('rotate', [89.6, 48.5, 74.6])


==> cvpr2026/figures/appendix/mental_rotation_3d__mental_rotation-3d/action_1.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/mental_rotation_3d__mental_rotation-3d/prompt_0.txt <==
You see two images side-by-side:
- Left: the original 3D object (target orientation)
- Right: the same object under an unknown rotation

Your goal is to rotate the right object back to the original target orientation.

Available actions:
1. 'rotate': Rotate the 3D object by Euler angles. Format: `('rotate', [dyaw, dpitch, droll])` where each of dyaw, dpitch, droll is in degrees between -180 and 180.
2. 'stop': Submit your final rotation. Format: `('stop', 'stop')`

Note: Rotations are applied in the world (extrinsic) axes

Success: You succeed if you end up within 10.0 degrees of target orientation.

Please respond with exactly one action and its arguments in the specified format. For example:
- To rotate in yaw: `('rotate', [15.0, 0.0, 0.0])`
- To rotate in roll: `('rotate', [0.0, 0.0, -10.0])`
- To submit: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/mental_rotation_3d__mental_rotation-3d/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/mental_rotation__mental_rotation-v0/action_0.txt <==
('rotate', 104)


==> cvpr2026/figures/appendix/mental_rotation__mental_rotation-v0/action_1.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/mental_rotation__mental_rotation-v0/prompt_0.txt <==
You are solving a mental rotation task. Two panels appear side by side:
- Left: the original circular image.
- Right: the image has been rotated by a secret angle.
Your job is to undo that rotation and align the right image back to match the left.

Available actions:
1. 'rotate': Rotate the right image by an integer angle. Format: `('rotate', angle)` where angle is an integer between -180 and 180 degrees (positive is clockwise, negative is counterclockwise).
2. 'stop': Submit your final adjustment. Format: `('stop', 'stop')`

Success: You succeed if your final adjustment undoes the secret rotation within ±5.0°.

Please respond with exactly one action and its arguments in the specified format. For example:
- To rotate clockwise: `('rotate', 45)`
- To rotate counterclockwise: `('rotate', -30)`
- To submit: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/mental_rotation__mental_rotation-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/action_0.txt <==
('place', (0, 4, 3))


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/action_1.txt <==
('place', (1, 0, 5))


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/action_2.txt <==
('place', (2, 5, 5))


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/action_3.txt <==
('place', (3, 0, 0))


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/action_4.txt <==
('place', (4, 2, 4))


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/action_5.txt <==
('place', (5, 2, 0))


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/action_6.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/prompt_0.txt <==
You are solving a 8×8 patch-reassembly puzzle. There are 6 irregular pieces parked around the board. Your goal is to place them so the grid is completely filled—no gaps, no overlaps.

Available actions:
1. 'place': Snap a patch onto the grid by aligning its anchor (the cell that shows the patch's ID number) with a chosen board coordinate. Format: `('place', (patch_id, row, col))` where patch_id ∈ [0, 5], row ∈ [0, 7], col ∈ [0, 7].
2. 'remove': Return a patch to its parking slot. Format: `('remove', patch_id)` where patch_id ∈ [0, 5].
3. 'stop': End the episode and submit your solution. Format: `('stop', 'stop')`

Success: You succeed if the grid is completely filled with no gaps or overlaps.

Please respond with exactly one action and its arguments in the specified format. For example:
- To place patch 0 at (2, 3): `('place', (0, 2, 3))`
- To remove patch 0: `('remove', 0)`
- To finish: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/patch_reassembly__PatchReassemblyEnv-v0/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/action_0.txt <==
('mark', (0.3578, 0.5295))


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/action_1.txt <==
('mark', (0.3530, 0.4949))


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/action_2.txt <==
('mark', (0.3481, 0.4602))


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/action_3.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/prompt_0.txt <==
Your goal is to point to 'plant with brown pot' in the image.

Available actions:
1. 'mark': Mark a point at the specified coordinates. Format: `('mark', (x_norm, y_norm))` where x_norm, y_norm are normalized coordinates between 0.0 and 1.0, which map to pixel x = round(x_norm*(500-1)), y = round(y_norm*(375-1)).
2. 'stop': Submit your current mark as final answer. Format: `('stop', 'stop')`

Please respond with exactly one action and its arguments in the specified format. For example:
- To mark center: `('mark', (0.5, 0.5))`
- To submit: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/ref_dot__RefCOCOPlusDotEnv-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_0.txt <==
('move', (7, 1))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_1.txt <==
('move', (5, 2))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_10.txt <==
('move', (7, 1))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_11.txt <==
('move', (8, 3))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_12.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_2.txt <==
('move', (2, 3))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_3.txt <==
('move', (8, 3))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_4.txt <==
('move', (6, 2))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_5.txt <==
('move', (10, 0))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_6.txt <==
('move', (9, 1))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_7.txt <==
('move', (10, 1))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_8.txt <==
('move', (9, 0))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/action_9.txt <==
('move', (8, 0))


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_0.txt <==
You are solving a 5x4 sliding block puzzle (Klotski). The puzzle consists of rectangular blocks that can be moved in four directions. Your goal is to rearrange the blocks to match the target configuration.You see two boards side-by-side:
- Left: the target configuration
- Right: the current configuration that you need to rearrange


Available actions:
1. 'move': Move a block in one of four directions. Format: `('move', (block_id, direction))` where:
   - block_id is the number of the block to move (1-10)
   - direction is 0=up, 1=right, 2=down, 3=left
2. 'stop': End the puzzle solving session. Format: `('stop', 'stop')`

Success: You succeed if all blocks are in their target positions when you stop.

Please respond with exactly one action and its arguments in the specified format. For example:
- To move block 1 up: `('move', (1, 0))`
- To move block 2 right: `('move', (2, 1))`
- To move block 3 down: `('move', (3, 2))`
- To move block 4 left: `('move', (4, 3))`
- To stop: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_10.txt <==
Environment feedback: Action executed successfully. This is step 11. You are allowed to take 89 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_11.txt <==
Environment feedback: Action executed successfully. This is step 12. You are allowed to take 88 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_12.txt <==
Environment feedback: Action executed successfully. This is step 13. You are allowed to take 87 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_4.txt <==
Environment feedback: Action executed successfully. This is step 5. You are allowed to take 95 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_5.txt <==
Environment feedback: Action executed successfully. This is step 6. You are allowed to take 94 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_6.txt <==
Environment feedback: Action executed successfully. This is step 7. You are allowed to take 93 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_7.txt <==
Environment feedback: Action executed successfully. This is step 8. You are allowed to take 92 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_8.txt <==
Environment feedback: Action executed successfully. This is step 9. You are allowed to take 91 more steps.


==> cvpr2026/figures/appendix/sliding_block__SlidingBlockEnv-v0/prompt_9.txt <==
Environment feedback: Action executed successfully. This is step 10. You are allowed to take 90 more steps.


==> cvpr2026/figures/appendix/video_unshuffle__VideoUnshuffleEnv-v0/action_0.txt <==
('swap', (1, 4))


==> cvpr2026/figures/appendix/video_unshuffle__VideoUnshuffleEnv-v0/action_1.txt <==
('swap', (3, 5))


==> cvpr2026/figures/appendix/video_unshuffle__VideoUnshuffleEnv-v0/action_2.txt <==
('stop', 'stop')


==> cvpr2026/figures/appendix/video_unshuffle__VideoUnshuffleEnv-v0/prompt_0.txt <==
You are given 5 video frames extracted from a short clip, laid out left->right in a shuffled order and labeled 1 through 5. The action being performed in the video is: 'pushing a chair with a hand'.

Your goal is to rearrange the frames so they appear in their original chronological order from left to right. Pay attention to the temporal progression of the action described above.

Available actions:
1. 'swap': Swap two frames by specifying their 1-based positions. Format: `('swap', (i, j))`
2. 'reorder': Provide the complete ordering in one shot. Format: `('reorder', [1, 2, ..., 5])` where the list gives the desired left-to-right arrangement.
3. 'stop': Finish and lock in the current ordering. Format: `('stop', 'stop')`

Please respond with exactly one action and its arguments in the specified format. For example:
- Swap the first and third frames: `('swap', (1, 3))`
- Reorder all frames: `('reorder', [2, 1, 4, 3, ..., 5])`
- Finalize the ordering: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/video_unshuffle__VideoUnshuffleEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/video_unshuffle__VideoUnshuffleEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/action_0.txt <==
('swap', (1, 4))


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/action_1.txt <==
('swap', (2, 3))


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/action_2.txt <==
('swap', (3, 4))


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/action_3.txt <==
('stop','stop')


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/prompt_0.txt <==
You are given an original image and 5 zoomed-in views laid out left→right. Your goal is to rearrange them so they are ordered from *least* to *most* zoomed.

Available actions:
1. 'swap': Swap two zoom-tiles by specifying their 1-based positions. Format: `('swap', (i, j))` where i and j are 1-based positions.
2. 'reorder': Provide the complete ordering in one shot. Format: `('reorder', [1, 2, ..., 5])` where the list gives the desired left-to-right arrangement.
3. 'stop': Finish and lock in the current ordering. Format: `('stop', 'stop')`

Success: Arrange the views from least to most zoomed (ascending zoom level order).

Please respond with exactly one action and its arguments in the specified format. For example:
- To swap views: `('swap', (1, 3))`
- To reorder all: `('reorder', [1, 3, 2, 4])`
- To finalize: `('stop', 'stop')`
This is step 1. You are allowed to take 99 more steps.


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/prompt_1.txt <==
Environment feedback: Action executed successfully. This is step 2. You are allowed to take 98 more steps.


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/prompt_2.txt <==
Environment feedback: Action executed successfully. This is step 3. You are allowed to take 97 more steps.


==> cvpr2026/figures/appendix/zoom_in__ZoomInEnv-v0/prompt_3.txt <==
Environment feedback: Action executed successfully. This is step 4. You are allowed to take 96 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/action_0.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/action_1.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/action_2.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/action_3.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/action_4.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/action_5.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/action_6.txt <==
('stop', 'stop')


==> cvpr2026/figures/stringsight_visualizations/traj_0/evidence.txt <==
"('swap', ((0, 0), (0, 1)))" is issued in steps 1, 2, 3, 4, 5, and 6, with no change in strategy or progress.

==> cvpr2026/figures/stringsight_visualizations/traj_0/prompt_0.txt <==
You are solving a 2x2 jigsaw puzzle. The puzzle pieces are currently scrambled. Your goal is to rearrange the pieces to recover the image. 

Available actions:
1. 'swap': Swap two pieces by specifying their coordinates. Format: `('swap', ((row1, col1), (row2, col2)))` where coordinates start from (0,0) at the top-left corner.
2. 'reorder': Reorder all pieces at once. Format: `('reorder', [0, 1, 2, ..., 3])` where the list represents the desired order of pieces from top-left to bottom-right.
3. 'stop': End the puzzle solving session. Format: `('stop', 'stop')`

Please respond with exactly one action and its arguments in the specified format. For example:
- To swap two pieces: `('swap', ((0, 0), (1, 1)))`
- To reorder all pieces: `('reorder', [0, 1, 2, ..., 3])`
- To stop: `('stop', 'stop')`

Index-to-cell mapping (0-based rows/cols):
- Index = row * 2 + col.
- Row 0 covers indices 0..1, row 1 covers 2..3, etc.
Example for 2x2: (0,0)->0, (0,1)->1, (1,0)->2, (1,1)->3.

This is step 1. You are allowed to take 19 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/prompt_1.txt <==
This is step 2. You are allowed to take 18 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/prompt_2.txt <==
This is step 3. You are allowed to take 17 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/prompt_3.txt <==
This is step 4. You are allowed to take 16 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/prompt_4.txt <==
This is step 5. You are allowed to take 15 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/prompt_5.txt <==
This is step 6. You are allowed to take 14 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/prompt_6.txt <==
This is step 7. You are allowed to take 13 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_0/reason.txt <==
The model repeatedly issues the same swap command between the same two pieces without making any progress towards solving the puzzle, as evidenced by identical actions over multiple consecutive steps.

==> cvpr2026/figures/stringsight_visualizations/traj_0/stringsight.txt <==
Reason:
The model repeatedly issues the same swap command between the same two pieces without making any progress towards solving the puzzle, as evidenced by identical actions over multiple consecutive steps.
Evidence:
"('swap', ((0, 0), (0, 1)))" is issued in steps 1, 2, 3, 4, 5, and 6, with no change in strategy or progress.


==> cvpr2026/figures/stringsight_visualizations/traj_0/vlm_output_0.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/vlm_output_1.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/vlm_output_2.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/vlm_output_3.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/vlm_output_4.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/vlm_output_5.txt <==
('swap', ((0, 0), (0, 1)))


==> cvpr2026/figures/stringsight_visualizations/traj_0/vlm_output_6.txt <==
('stop', 'stop')


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_0.txt <==
('rotate', [0.0, 60.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_1.txt <==
('rotate', [-45.0, 0.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_10.txt <==
('rotate', [0.0, 0.0, -90.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_11.txt <==
('rotate', [-20.0, 0.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_12.txt <==
('rotate', [-5.0, 0.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_13.txt <==
('stop', 'stop')


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_2.txt <==
('rotate', [90.0, 0.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_3.txt <==
('rotate', [0.0, 0.0, 180.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_4.txt <==
('rotate', [-45.0, 0.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_5.txt <==
('rotate', [35.0, -20.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_6.txt <==
('rotate', [40.0, 0.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_7.txt <==
('rotate', [-90.0, 0.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_8.txt <==
('rotate', [-90.0, -30.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/action_9.txt <==
('rotate', [45.0, 10.0, 0.0])


==> cvpr2026/figures/stringsight_visualizations/traj_1/evidence.txt <==
After '('rotate', [-45.0, 0.0, 0.0])', the model observes the object is now vertical and then applies '('rotate', [90.0, 0.0, 0.0])', which overcorrects. Later, it issues '('rotate', [-90.0, 0.0, 0.0])' and then again '('rotate', [-90.0, -30.0, 0.0])', showing it is not accurately interpreting the visual state changes. The model also states, 'This is a mess,' and attempts to 'reset and reconsider,' indicating confusion about the spatial state.

==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_0.txt <==
You see two images side-by-side:
- Left: the original 3D object (target orientation)
- Right: the same object under an unknown rotation

Your goal is to rotate the right object back to the original target orientation.
Available actions:
1. 'rotate': Rotate the 3D object by Euler angles. Format: `('rotate', [dyaw, dpitch, droll])` where each of dyaw, dpitch, droll is in degrees between -180 and 180.
2. 'stop': Submit your final rotation. Format: `('stop', 'stop')`

Success: You succeed if you end up within 10.0 degrees of target orientation.

Please respond with exactly one action and its arguments in the specified format. For example:
- To rotate in yaw: `('rotate', [15.0, 0.0, 0.0])`
- To rotate in roll: `('rotate', [0.0, 0.0, -10.0])`
- To submit: `('stop', 'stop')`
This is step 1. You are allowed to take 19 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_1.txt <==
Environment feedback: Action executed successfully.

This is step 2. You are allowed to take 18 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_10.txt <==
Environment feedback: Action executed successfully.

This is step 11. You are allowed to take 9 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_11.txt <==
Environment feedback: Action executed successfully.

This is step 12. You are allowed to take 8 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_12.txt <==
Environment feedback: Action executed successfully.

This is step 13. You are allowed to take 7 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_13.txt <==
Environment feedback: Action executed successfully.

This is step 14. You are allowed to take 6 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_2.txt <==
Environment feedback: Action executed successfully.

This is step 3. You are allowed to take 17 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_3.txt <==
Environment feedback: Action executed successfully.

This is step 4. You are allowed to take 16 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_4.txt <==
Environment feedback: Action executed successfully.

This is step 5. You are allowed to take 15 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_5.txt <==
Environment feedback: Action executed successfully.

This is step 6. You are allowed to take 14 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_6.txt <==
Environment feedback: Action executed successfully.

This is step 7. You are allowed to take 13 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_7.txt <==
Environment feedback: Action executed successfully.

This is step 8. You are allowed to take 12 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_8.txt <==
Environment feedback: Action executed successfully.

This is step 9. You are allowed to take 11 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/prompt_9.txt <==
Environment feedback: Action executed successfully.

This is step 10. You are allowed to take 10 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_1/reason.txt <==
The model frequently misjudges the effect of its rotations, such as applying large yaw or roll corrections that result in the object being further from the target orientation, indicating it is not fully utilizing the visual feedback provided after each step.

==> cvpr2026/figures/stringsight_visualizations/traj_1/stringsight.txt <==
Reason:
The model frequently misjudges the effect of its rotations, such as applying large yaw or roll corrections that result in the object being further from the target orientation, indicating it is not fully utilizing the visual feedback provided after each step.
Evidence:
After '('rotate', [-45.0, 0.0, 0.0])', the model observes the object is now vertical and then applies '('rotate', [90.0, 0.0, 0.0])', which overcorrects. Later, it issues '('rotate', [-90.0, 0.0, 0.0])' and then again '('rotate', [-90.0, -30.0, 0.0])', showing it is not accurately interpreting the visual state changes. The model also states, 'This is a mess,' and attempts to 'reset and reconsider,' indicating confusion about the spatial state.

==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_0.txt <==
The user wants me to rotate the object on the right to match the orientation of the object on the left.

**Analysis of Target Object (Left):**
*   The object is a chain of connected blocks forming a Z-like shape.
...
(trimmed by author for space)

**Analysis of Current Object (Right):**
*   It's the same object, but its orientation is different.
...
(trimmed by author for space)

**Plan:**
1.  My first step will be to correct the most obvious distortion, which is the pitch. The object is tilted away from the camera, making it look foreshortened. 
...
(trimmed by author for space)

**Action:**
I will apply a positive pitch of 60 degrees.
`('rotate', [0.0, 60.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_1.txt <==
My previous action `('rotate', [0.0, 60.0, 0.0])` has brought the object into a mostly flat orientation, viewed from above.

**Analysis of Current State:**
*   **Target (Left):** The object is in a 'Z' shape, with its main body oriented horizontally, but slightly tilted. The bottom right leg extends to the right, and the top left leg extends to the left.
*   **Current (Right):** The object is now flat, but it's oriented diagonally from the top-left to the bottom-right. It looks like a backward 'S'.

**Plan:**
1.  The primary misalignment is now in the yaw axis. I need to rotate the object clockwise to make its central axis more horizontal.
...
(trimmed by author for space)

**Action:**
`('rotate', [-45.0, 0.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_10.txt <==
This is getting complicated, and my previous moves have clearly been leading me astray. The current object's shape is heavily distorted, looking more like `<` than the target `Z`. This indicates a significant error in an axis other than yaw, likely roll or pitch. The fundamental structure is incorrect on the screen.

Let's try to restore the Z-like structure. The current `<` shape can be thought of as a `Z` that has been rolled onto its side. To bring it upright, I need to apply a roll. Visualizing the transformation, if a horizontal 'Z' is rolled 90 degrees counter-clockwise (+90 roll), its limbs would point up and down, similar to the current `<` shape. Therefore, to reverse this, I should apply a clockwise roll (-90 degrees).

This is a significant correction, but it's aimed at restoring the basic recognizable shape, after which I can fine-tune the yaw and pitch.

**Plan:**
1.  The primary problem is that the object no longer projects as a 'Z'. It looks like it's been rolled on its side.
2.  I will apply a large clockwise roll to try and bring the 'Z' structure back into the main viewing plane.
3.  I'll use -90 degrees for this correction.

**Action:**
`('rotate', [0.0, 0.0, -90.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_11.txt <==
**Analysis of Current State:**
*   **Target (Left):** A horizontal 'Z' shape. More specifically, the line connecting the two ends is almost horizontal, tilted slightly clockwise.
*   **Current (Right):** The -90 degree roll was very effective. The object is now a clearly recognizable 'Z' shape. The pitch and roll seem very close to the target. The main difference is the yaw. The line connecting the two ends of the current object is tilted counter-clockwise by about 15-20 degrees. I need to rotate it clockwise.

**Plan:**
1.  The alignment is very close. The only significant remaining error is a small yaw rotation.
2.  I need to rotate the object clockwise (negative yaw) to make the overall shape more horizontal and match the target's slight clockwise tilt.
3.  I estimate the required rotation to be about -20 degrees.

**Action:**
`('rotate', [-20.0, 0.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_12.txt <==
**Analysis of Current State:**
*   **Target (Left):** The target object is a Z-shape.
*   **Current (Right):** The current object is also a Z-shape. The orientation is extremely close now.

**Comparison:**
*   **Yaw:** The current object's main axis is slightly more horizontal than the target's. The target is tilted a tiny bit more clockwise. I might need a very small negative yaw (-5 degrees).
*   **Pitch:** The perspective seems almost identical. The amount of side-face visible is very similar.
*   **Roll:** The roll seems perfect.

The alignment is very good, likely within the 10-degree success threshold. I'll make one final, small adjustment to the yaw and then stop.

**Plan:**
1.  Apply a tiny clockwise (negative) yaw to match the slight downward tilt of the target's right side.
2.  I estimate this to be around -5 degrees.
3.  Then I will submit.

**Action:**
`('rotate', [-5.0, 0.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_13.txt <==
**Analysis of Current State:**
*   **Target (Left):** A Z-shaped object viewed from a specific angle.
*   **Current (Right):** The object is now in an orientation that is visually almost identical to the target. The yaw, pitch, and roll all appear to match.

The correction in the previous step has successfully aligned the object. There are no obvious remaining rotational errors. I believe the current orientation is well within the 10-degree success threshold.

**Plan:**
Submit the current orientation as the final answer.

**Action:**
`('stop', 'stop')`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_2.txt <==
**Analysis of Current State:**
*   **Target (Left):** The object is in a horizontal 'Z' configuration, viewed slightly from above. The top faces are black, and the side faces have a triangular pattern.
*   **Current (Right):** After my last rotation, the object is in a vertical 'S' configuration. I wanted to make it horizontal, but my yaw rotation made it more vertical. This means I rotated in the wrong direction. The shape went from a top-left to bottom-right diagonal to a more vertical orientation. I need to reverse this and go further in the opposite direction. I applied -45 yaw, so to undo it and apply the correct rotation, I need to apply a positive yaw. A rotation of +90 degrees seems appropriate to turn the vertical 'S' into a horizontal 'Z'.

**Plan:**
1.  The most significant remaining error is the yaw rotation. The object is oriented vertically instead of horizontally.
...
(trimmed by author for space)

**Action:**
`('rotate', [90.0, 0.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_3.txt <==
**Analysis of Current State:**
*   **Target (Left):** A Z-like shape, viewed from above and slightly to the side. The top surfaces are black.
*   **Current (Right):** The object is now a sideways T-shape. The overall structure is rotated incorrectly. It seems my large yaw rotation was an overcorrection. More importantly, the object seems flipped. Notice how in the target, the zig-zag part forms a "Z", whereas the object I have been manipulating has been forming an "S". This usually indicates a 180-degree roll error. The object is upside down.

**Plan:**
1.  The most critical error seems to be that the object is upside down, which makes it look like a mirror image ('S' instead of 'Z') when viewed from above.
2.  I will apply a 180-degree roll to flip the object over. This should correct the fundamental shape from an 'S' to a 'Z'.
3.  After this correction, I will likely need to adjust the yaw and pitch again, but the basic shape should then match the target.

**Action:**
`('rotate', [0.0, 0.0, 180.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_4.txt <==
**Analysis of Current State:**
*   **Target (Left):** A Z-like shape, viewed from above, with its main axis roughly horizontal. The bottom-right leg extends to the right, and the top-left leg extends to the left.
*   **Current (Right):** The 180-degree roll was successful. The object now has the correct 'Z' configuration. However, it's oriented diagonally, from the top-left to the bottom-right. The top surfaces are black, which is correct.

**Plan:**
1.  The main remaining error is in the yaw axis. I need to rotate the object clockwise to make it horizontal.
2.  The current angle appears to be about 45 degrees off the horizontal.
3.  I will apply a clockwise (negative) yaw of approximately 45 degrees. This should align the primary axis of the object with the target.

**Action:**
`('rotate', [-45.0, 0.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_5.txt <==
**Analysis of Current State:**
*   **Target (Left):** A horizontal 'Z' shape, viewed from above, showing the top black faces and the side patterned faces. There's a slight pitch, making us look down on it.
*   **Current (Right):** My previous yaw rotation seems to have overshot. The object is now tilted the other way, from top-right to bottom-left. It looks like a 'Z' that needs to be rotated counter-clockwise. Also, the side faces are not visible, only the black top faces. This indicates a pitch error. The object is perfectly flat to the camera, while the target has some perspective.

**Plan:**
1.  **Yaw Correction:** I rotated -45 degrees, which was an overcorrection from the previous state. I need to rotate it back counter-clockwise (positive yaw). The previous state was at ~45 degrees, the current state is at ~-45 degrees. To get to the target's slightly-off-horizontal position (let's say -10 degrees), I need to rotate by about 35 degrees counter-clockwise.
2.  **Pitch Correction:** The target is viewed from slightly above. The current object is viewed from directly above (orthographic-like view, only top faces visible). This means I need to pitch the object down (negative pitch) slightly to reveal the side faces as seen in the target. I'll estimate this at -20 degrees.

I will combine these two corrections into one action.

**Action:**
`('rotate', [35.0, -20.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_6.txt <==
**Analysis of Current State:**
*   **Target (Left):** A horizontal 'Z' shape, viewed from above.
*   **Current (Right):** The object is now a 'Z' shape, but it's still oriented diagonally from top-right to bottom-left. My previous yaw correction of +35 was not enough. The pitch correction seems to have worked well, as the side faces are now visible, similar to the target.

**Plan:**
1.  The primary remaining error is the yaw. It's still rotated too much clockwise. I need to apply a counter-clockwise (positive) yaw rotation.
2.  The current angle is about -45 to -50 degrees from horizontal. The target is maybe -10 degrees from horizontal. So I need to rotate it by about 35-40 degrees counter-clockwise. Let's try another +40 degrees of yaw.

**Action:**
`('rotate', [40.0, 0.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_7.txt <==
**Analysis of Current State:**
*   **Target (Left):** The object forms a 'Z' that is mostly horizontal, tilted slightly down on the right. We see the top black surfaces and the side patterned surfaces.
*   **Current (Right):** My previous yaw correction overshot the target significantly. The object is now oriented vertically. The overall 'Z' shape is correct, as is the perspective (showing top and side faces), but the rotation around the vertical (yaw) axis is wrong.

**Plan:**
1.  The current object is vertical, while the target is horizontal. This represents approximately a 90-degree difference in yaw.
2.  To correct this, I need to rotate the object clockwise by about 90 degrees.
3.  I will apply a negative yaw of 90 degrees.

**Action:**
`('rotate', [-90.0, 0.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_8.txt <==
**Analysis of Current State:**
*   **Target (Left):** A horizontal 'Z' shape viewed from a slightly elevated position, showing both top (black) and side (patterned) faces.
*   **Current (Right):** The object is shaped like a chair or an 'h'. The main axis is vertical instead of horizontal. This is a 90-degree yaw error. Additionally, the perspective looks off. We're seeing it almost perfectly top-down, without the slight angle that reveals the side faces, suggesting a pitch error.

**Plan:**
1.  **Yaw Correction:** The object is rotated 90 degrees counter-clockwise from the target orientation. I need to rotate it 90 degrees clockwise to make its main axis horizontal. This corresponds to a negative yaw of 90 degrees.
2.  **Pitch Correction:** The target object is pitched slightly away from the camera (negative pitch), revealing the side faces. The current object appears flat. I will re-introduce a negative pitch to match the target's perspective. I'll estimate this at -30 degrees.

I will combine these two adjustments into a single action.

**Action:**
`('rotate', [-90.0, -30.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_1/vlm_output_9.txt <==
**Analysis of Current State:**
...
(trimmed by author for space)

**Let's reset and reconsider the total rotation needed from the start.**
...
(trimmed by author for space)

**Plan:**
1.  Apply a positive yaw of 45 degrees to make the main axis horizontal.
2.  I will also add a small positive pitch of about 10 degrees to make it slightly flatter.

**Action:**
`('rotate', [45.0, 10.0, 0.0])`


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_0.txt <==
('move', 2)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_1.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_10.txt <==
('move', 2)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_11.txt <==
('move', 3)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_12.txt <==
('move', 2)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_13.txt <==
('move', 3)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_14.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_15.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_16.txt <==
('move', 2)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_17.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_18.txt <==
('move', 3)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_19.txt <==
('stop', 'stop')


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_2.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_3.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_4.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_5.txt <==
('move', 2)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_6.txt <==
('move', 2)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_7.txt <==
('move', 2)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_8.txt <==
('move', 1)


==> cvpr2026/figures/stringsight_visualizations/traj_2/action_9.txt <==
('move', 3)


==> cvpr2026/figures/stringsight_visualizations/traj_2/evidence.txt <==
After being told 'Cannot move into a wall.' for left and up, the model continues to try those directions in subsequent steps, e.g., after failing to move left at step 9, it tries left again at steps 11, 13, and 17; after failing to move up at step 10, it tries up again at steps 15, 16, and 18.

==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_0.txt <==
You are navigating a 9x9 maze. The maze consists of walls (gray) and paths (white). You are represented by a blue circle, and your goal is to reach the red target square.

Available actions:
1. 'move': Move in one of four directions. Format: `('move', direction)` where direction is an integer:
   - 0=right, 1=up, 2=left, 3=down
2. 'stop': End the navigation session. Format: `('stop', 'stop')`

Success: You succeed if you reach the red target square.

Please respond with exactly one action and its arguments in the specified format. For example:
- To move right: `('move', 0)`
- To move up: `('move', 1)`
- To move left: `('move', 2)`
- To move down: `('move', 3)`
- To stop: `('stop', 'stop')`
This is step 1. You are allowed to take 19 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_1.txt <==
Environment feedback: Cannot move into a wall.

This is step 2. You are allowed to take 18 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_10.txt <==
Environment feedback: Action executed successfully.

This is step 11. You are allowed to take 9 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_11.txt <==
Environment feedback: Cannot move into a wall.

This is step 12. You are allowed to take 8 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_12.txt <==
Environment feedback: Action executed successfully.

This is step 13. You are allowed to take 7 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_13.txt <==
Environment feedback: Cannot move into a wall.

This is step 14. You are allowed to take 6 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_14.txt <==
Environment feedback: Cannot move into a wall.

This is step 15. You are allowed to take 5 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_15.txt <==
Environment feedback: Action executed successfully.

This is step 16. You are allowed to take 4 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_16.txt <==
Environment feedback: Action executed successfully.

This is step 17. You are allowed to take 3 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_17.txt <==
Environment feedback: Cannot move into a wall.

This is step 18. You are allowed to take 2 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_18.txt <==
Environment feedback: Cannot move into a wall.

This is step 19. You are allowed to take 1 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_19.txt <==
Environment feedback: Action executed successfully.

This is step 20. You are allowed to take 0 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_2.txt <==
Environment feedback: Action executed successfully.

This is step 3. You are allowed to take 17 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_3.txt <==
Environment feedback: Action executed successfully.

This is step 4. You are allowed to take 16 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_4.txt <==
Environment feedback: Action executed successfully.

This is step 5. You are allowed to take 15 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_5.txt <==
Environment feedback: Action executed successfully.

This is step 6. You are allowed to take 14 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_6.txt <==
Environment feedback: Action executed successfully.

This is step 7. You are allowed to take 13 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_7.txt <==
Environment feedback: Action executed successfully.

This is step 8. You are allowed to take 12 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_8.txt <==
Environment feedback: Cannot move into a wall.

This is step 9. You are allowed to take 11 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/prompt_9.txt <==
Environment feedback: Cannot move into a wall.

This is step 10. You are allowed to take 10 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_2/reason.txt <==
The model revisits previously blocked directions and fails to remember which moves have already been proven impossible, leading to repeated failed actions instead of seeking new routes.

==> cvpr2026/figures/stringsight_visualizations/traj_2/stringsight.txt <==
Reason:
The model revisits previously blocked directions and fails to remember which moves have already been proven impossible, leading to repeated failed actions instead of seeking new routes.
Evidence:
After being told 'Cannot move into a wall.' for left and up, the model continues to try those directions in subsequent steps, e.g., after failing to move left at step 9, it tries left again at steps 11, 13, and 17; after failing to move up at step 10, it tries up again at steps 15, 16, and 18.

==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_0.txt <==
I need to analyze the maze to find a path from my current position (blue circle) to the red target square.

Looking at the maze, I can see:
- I'm currently positioned in the bottom right area (blue circle)
- The red target is in the top left corner
- There are gray walls and white paths
- I need to navigate through the available white paths

From my current position, I can see there's a white path that I can move through. Let me start by moving left to begin navigating toward the target.

`('move', 2)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_1.txt <==
I see that I cannot move left from my current position because there's a wall there. Let me reassess my surroundings.

Looking at my current position (blue circle), I need to find which directions have white paths available. From what I can see, I should try moving up to find an available path.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_10.txt <==
Good! I successfully moved down. Now I'm in a different position and I need to find a way to continue toward the red target. Looking at the maze structure, I should try moving left again to see if there's now a path available in that direction.

`('move', 2)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_11.txt <==
I can't move left from this position either. Let me try moving down again to continue exploring the available paths and find a route that will eventually lead me to the red target.

`('move', 3)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_12.txt <==
Good! I moved down successfully. Now I'm in a lower position in the maze. Let me try moving left from this new position to see if I can find a path that leads toward the red target.

`('move', 2)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_13.txt <==
I can't move left from here either. Let me continue moving down to explore more of the maze and find an alternative path to the red target.

`('move', 3)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_14.txt <==
I can't move down anymore because there's a wall. Let me try moving up to go back and explore a different route.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_15.txt <==
Good! I moved up successfully. Now I'm back to a previous position. Let me try moving up again to continue exploring and find a path that will lead me toward the red target.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_16.txt <==
Good! I'm back to this position. I'm running low on steps (only 3 left), so I need to think carefully. From what I can see of the maze structure, let me try moving left again to see if I can find a path that leads to the red target.

`('move', 2)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_17.txt <==
I'm running out of steps and haven't found a clear path to the red target yet. Looking at the maze structure, I need to find a way to get to the left side. Let me try moving up to see if there's a path at a higher level that I might have missed.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_18.txt <==
I'm down to my last step and haven't found a successful path to the red target. Looking at my options, I can only move down from this position since all other directions are blocked by walls. Let me use my final move.

`('move', 3)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_19.txt <==
I've used all my available steps and was not able to reach the red target square. The maze appears to be more complex than I initially assessed, and I may have gotten trapped in a section without a clear path to the target. I should stop now since I have no more moves remaining.

`('stop', 'stop')`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_2.txt <==
Good! I successfully moved up. Now I can see I'm in a vertical white path. Looking at the maze structure, I need to continue moving up to find a way to navigate toward the red target in the top left corner.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_3.txt <==
Great! I've moved up again and I'm continuing along the white path. I can see that I'm in a vertical corridor on the right side of the maze. I need to keep moving up to find a horizontal path that will allow me to move toward the left side where the red target is located.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_4.txt <==
Excellent! I've moved up again and I'm getting closer to the top of the maze. I can see that I'm still in the vertical white path on the right side. I need to continue moving up to reach a point where I can turn left and start moving toward the red target in the top left corner.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_5.txt <==
Perfect! I've moved up again and I can see that I'm now at a position where there appears to be a horizontal white path available to my left. This should allow me to start moving toward the red target. Let me try moving left now.

`('move', 2)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_6.txt <==
Great! I successfully moved left and I'm now in a horizontal white path. I can see I'm making progress toward the left side of the maze where the red target is located. I should continue moving left to get closer to the target.

`('move', 2)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_7.txt <==
Excellent! I've moved left again and I'm getting closer to the left side of the maze. I can see that I'm still in a white path. Looking at the maze structure, I need to continue navigating to reach the red target in the top left corner. Let me try moving left again to continue in this direction.

`('move', 2)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_8.txt <==
I see that I can't move left anymore because there's a wall blocking that direction. Looking at my current position, I need to find another route. Since I can't go left, let me try moving up to see if there's a path that will eventually lead me to the red target.

`('move', 1)`


==> cvpr2026/figures/stringsight_visualizations/traj_2/vlm_output_9.txt <==
I can't move up either because there's a wall there. Let me try moving down to see if there's an alternative path that will allow me to navigate around this obstacle and find another route to the red target.

`('move', 3)`


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_0.txt <==
('move', [0, 0, 2, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_1.txt <==
('move', [4, 0, 0, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_10.txt <==
('undo', 'undo')


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_11.txt <==
('move', [3, 0, 6, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_12.txt <==
('stop', 'stop')


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_2.txt <==
('move', [1, 0, 2, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_3.txt <==
('move', [1, 0, 0, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_4.txt <==
('move', [0, 0, 1, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_5.txt <==
('move', [6, 0, 7, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_6.txt <==
('undo', 'undo')


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_7.txt <==
('move', [0, 0, 4, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_8.txt <==
('move', [1, 0, 0, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/action_9.txt <==
('move', [2, 0, 5, 0])


==> cvpr2026/figures/stringsight_visualizations/traj_3/evidence.txt <==
"Twelve illegal moves. I give up. I suspect the segment definitions or move validation is broken. I will submit a nonsense move. \n\n('stop', 'stop')"

==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_0.txt <==
You see a broken matchstick equation.
Your goal is to fix the equation by moving ONE match per action.
You see an image of the equation.
Symbols are indexed 0..N-1 from left to right (N = number of symbols).

Available actions:
1. 'move': Remove one match from segment 'src_seg' of symbol at 'src_idx', then add it to segment 'dst_seg' of symbol at 'dst_idx'. Format: `('move', [src_idx, src_seg, dst_idx, dst_seg])` where:
   - src_idx, dst_idx ∈ [0, N−1], with src_idx ≠ dst_idx
   - src_seg, dst_seg ∈ matchstick_puzzles.TOTAL (e.g., {0..12})
   - The move must result in valid symbols at BOTH positions.
2. 'undo': Revert the last move (if any). Format: `('undo', 'undo')`
3. 'stop': Submit your current equation as final. Format: `('stop', 'stop')`

Success: The submitted equation must be mathematically correct (evaluated as lhs == rhs).
Segment legend (indices depend on symbol):
  0..6 : 7-seg digits (a,b,c,d,e,f,g), 6 is also the horizontal stroke used by '+'
  7    : plus vertical stroke (used by '+')
  8    : the multiply sign that goes from top left to bottom right
  9    : the multiply sign that goes from top right to bottom left
  11,12: equals upper/lower bars (used by '=')
A segment is valid for a symbol only if the resulting set of segments maps to a known glyph.

Please respond with exactly one action and its arguments in the specified format. For example:
- To move a match: `('move', [0, 6, 2, 0])`
- To undo: `('undo', 'undo')`
- To stop: `('stop', 'stop')`
This is step 1. You are allowed to take 29 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_1.txt <==
Environment feedback: Illegal move.

This is step 2. You are allowed to take 28 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_10.txt <==
Environment feedback: Illegal move.

This is step 11. You are allowed to take 19 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_11.txt <==
Environment feedback: Nothing to undo.

This is step 12. You are allowed to take 18 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_12.txt <==
Environment feedback: Illegal move.

This is step 13. You are allowed to take 17 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_2.txt <==
Environment feedback: Illegal move.

This is step 3. You are allowed to take 27 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_3.txt <==
Environment feedback: Illegal move.

This is step 4. You are allowed to take 26 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_4.txt <==
Environment feedback: Illegal move.

This is step 5. You are allowed to take 25 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_5.txt <==
Environment feedback: Illegal move.

This is step 6. You are allowed to take 24 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_6.txt <==
Environment feedback: Illegal move.

This is step 7. You are allowed to take 23 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_7.txt <==
Environment feedback: Nothing to undo.

This is step 8. You are allowed to take 22 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_8.txt <==
Environment feedback: Illegal move.

This is step 9. You are allowed to take 21 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/prompt_9.txt <==
Environment feedback: Illegal move.

This is step 10. You are allowed to take 20 more steps.


==> cvpr2026/figures/stringsight_visualizations/traj_3/reason.txt <==
After a long sequence of failed moves, the model explicitly gives up and submits the equation as final, stating 'I give up.'

==> cvpr2026/figures/stringsight_visualizations/traj_3/stringsight.txt <==
Reason:
After a long sequence of failed moves, the model explicitly gives up and submits the equation as final, stating 'I give up.'
Evidence:
"Twelve illegal moves. I give up. I suspect the segment definitions or move validation is broken. I will submit a nonsense move. \n\n('stop', 'stop')"

==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_0.txt <==
The given equation is visually represented as:

```
0 1 + 2 3 = 4 5 6 7
```

The equation seems to be aiming for a simple addition. Looking at the digits, it might currently be something like "01 + 23 = 4567", which is clearly incorrect.  A feasible starting point is to try to make this equation "1 + 1 = 2".

Let's move a match to change '0' to '1', and '2' to '1'.

```
('move', [0, 0, 2, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_1.txt <==
Okay, the previous move was illegal. Let's rethink the approach. The current equation appears to be something like 01 + 23 = 4567. A simple correction could be to transform it into 1 + 1 = 2, or 1 + 0 = 1. Let's try to get 1 + 1 = 2 first. 

We need to change the zero in '0' to '1'. We can accomplish this by moving one match from '4' (which currently looks like a 4) to the '0' (making it '1').

```
('move', [4, 0, 0, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_10.txt <==
Ten illegal moves. This is clearly not working. I suspect the problem lies in the segment definitions and my inability to map them correctly to the visual representation. I will try undoing the last move, although there is no history.

```
('undo', 'undo')
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_11.txt <==
Eleven illegal moves and no undo history. This is extremely frustrating. I'm going to just try moving a match from a seemingly arbitrary location to another.

```
('move', [3, 0, 6, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_12.txt <==
Twelve illegal moves. I give up. I suspect the segment definitions or move validation is broken. I will submit a nonsense move.

```
('stop', 'stop')
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_2.txt <==
Okay, two illegal moves in a row. Let's analyze the situation carefully. We want to transform the initial state into a valid equation. The current symbols are messy. Let's try to get something like 1 + 0 = 1.

I will try moving a match from '1' (currently looking like a '1') to '2' making it a '0'. Then, I'll move a match from '3' to '0' to create a '1'.

```
('move', [1, 0, 2, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_3.txt <==
Okay, three illegal moves. This is getting frustrating. Let's take a step back. Instead of focusing on 1+0=1, let's try to make something simpler, like 0 + 0 = 0.

I will move a match from '1' to '0' to make it '0'.

```
('move', [1, 0, 0, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_4.txt <==
Alright, four illegal moves. It appears I'm consistently misjudging valid moves based on the visual representation. Let's try a different strategy. Let's attempt to make the equation 1 + 1 = 2.

I will move a match from '0' (currently looking like a zero) to '1' (currently looking like a one) to make it a '1'.

```
('move', [0, 0, 1, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_5.txt <==
Five illegal moves! Okay, I'm clearly having trouble visualizing the valid moves. I need to be more conservative. Let's try to change the equals sign to a plus sign.

I will move a match from '6' (the horizontal bar of the equals sign) to '7' (the vertical bar of the equals sign).

```
('move', [6, 0, 7, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_6.txt <==
Six illegal moves... This is incredibly frustrating. I'm clearly not understanding how the move validation works. I will attempt to undo the last move.

```
('undo', 'undo')
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_7.txt <==
Okay, no moves to undo. Let's try to make '4' into '5'. I will attempt to move a match from '0' to '4'.

```
('move', [0, 0, 4, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_8.txt <==
Eight illegal moves... This is getting ridiculous. I suspect there's a hidden constraint or a misunderstanding of the segment labeling. Let's try a very simple move to see if *anything* works. I will move a match from '1' to '0'.

```
('move', [1, 0, 0, 0])
```


==> cvpr2026/figures/stringsight_visualizations/traj_3/vlm_output_9.txt <==
Nine illegal moves. I am at a complete loss. Since every attempt is failing, I'm going to try a completely random move to see if the system provides any clue about what's going wrong. 

```
('move', [2, 0, 5, 0])
```

